Output-decomposed Learning of Mealy Machines

We present an active automata learning algorithm which learns a decomposition of a finite state machine, based on projecting onto individual outputs. This is dual to a recent compositional learning algorithm by Labbaf et al. (2023). When projecting the outputs to a smaller set, the model itself is reduced in size. By having several such projections, we do not lose any information and the full system can be reconstructed. Depending on the structure of the system this reduces the number of queries drastically, as shown by a preliminary evaluation of the algorithm.

==> reviews.txt <==
----------------------- REVIEW 1 ---------------------
----------- Overall evaluation -----------
SCORE: 1 (weak accept)
----- TEXT:
The paper proposes a compositional active automata learning for Mealy Machines based on the celeberated L* algorithm. The compositional approach decomposes the learning process by learning the projections of automata onto various output sets. The well-known closedness and consistency conditions are replaced by their local versions (called output-closedness and output-consistenct, respectively).


The problem is certainly worthwhile and follows an exciting recent trend to make automata learning more scalable. The approach sounds interesting and the idea is an original extension of the previous algorithm proposed by Labba et al. presented at FOSSACS last year. 

I miss any statement of minimimality (maximal decomposition) along the lines claimed in the approach of Labbaf. I am not entirely clear how the partitions are matched.
It also seems from my cursory reading that the composed observation table is stored in the process of learning, which is somehwhat against the idea of compositionality.
I miss a proof sketch for Lemma 14 (particularly item 2).

All in all, I think it will provide a worthwhile contribution for the workshop.

Detailed comments
===================

P. 1 "in DTLS ... at ASML ..." Providing more context about these acronyms for unfamiliar readers would be helpful.

P. 4 "if the funcitons f_i are jointly injective ..." -> "if the union of functions f_i are injective ..." (?)



----------------------- REVIEW 2 ---------------------
----------- Overall evaluation -----------
SCORE: 3 (strong accept)
----- TEXT:
This is an excellent contribution that highlights the significance of factoring a finite-state machine into smaller pieces, and conducting learning over those smaller pieces. While in the worst case, there is no benefit as compared to learning the original target machine, in practice the benefits can be significant because the set of factored machines can be much smaller in size and the data points in the training sample can be utilized in simultaneously in each of the factors.

The math appears sound. The lemmas are stated without proof. They seem reasonable but in general it would be nice to see the proofs.

The empirical study, while preliminary, is promising.

This seems similar in spirit to some work in progress presented at ICGI last year and to some work
https://proceedings.mlr.press/v217/markowska23a.html

typo: In Definition 1, the delta function should be Q × X → Q, not Q × X → Y

Overall, a very nice contribution to LearnAut.



----------------------- REVIEW 3 ---------------------
----------- Overall evaluation -----------
SCORE: 2 (accept)
----- TEXT:
The paper proposes an active automata learning algorithm, called OL*, which aims at reducing the required queries by learning decomposed Mealy machines. The decomposition is based on an abstraction of the output transition function. OL* builds on the MAT framework and should reduce the number of queries for SULs where the outputs are determined for specific components.
In contrast to previous work, OL* does not assume that it is known a priori how the outputs will be decomposed. The idea is to create a binary output projection for each output symbol that evaluates to true if the observed symbol matches the current projected output.
OL* learns a separate automaton for each output projection, where the composition of the set of learned Mealy automata is semantically equal to the Mealy automaton that would be learned by L*. Given certain properties of the observation table, decomposition could allow learning with fewer queries for certain structures. To reduce the number of queries, they propose several optimizations of their algorithm that allow efficient querying to populate the observation table. However, in the worst case, the algorithm requires more queries (the decomposition has the same number of states as the original automaton).

 
Pros:
 * well described approach
 * repository with implementation is provided
 * comparison with existing techniques

Cons:
 * The arithmetic structure shows the potential of the algorithm but is also somewhat tailored to the algorithm
 * A more detailed description of Algorithm 1 would be useful

 Minor issue:
   * There is a typo in Definition 1 (Mealy machines): The state transition function $\delta \colon Q \times X \rightarrow Y$ should be changed to $\delta \colon Q \times X \rightarrow Q$.


The paper proposes an interesting approach for learning Mealy machines. The presented approach seems to be still under development, but offers a lot of potential for further improvements and optimizations. Therefore, I suggest accepting the paper.
